How Well Do Deep Learning Models Capture Human Concepts? The Case of the Typicality Effect

How well do representations learned by ML models align with those of humans? Here, we consider concept representations learned by deep learning models and evaluate whether they show a fundamental behavioral signature of human concepts, the typicality effect. This is the finding that people judge some instances (e.g., robin) of a category (e.g., Bird) to be more typical than others (e.g., penguin). Recent research looking for human-like typicality effects in language and vision models has focused on models of a single modality, tested only a small number of concepts, and found only modest correlations with human typicality ratings. The current study expands this behavioral evaluation of models by considering a broader range of language (N = 8) and vision (N = 10) model architectures. It also evaluates whether the combined typicality predictions of vision + language model pairs, as well as a multimodal CLIP-based model, are better aligned with human typicality judgments than those of models of either modality alone. Finally, it evaluates the models across a broader range of concepts (N = 27) than prior studies. There were three important findings. First, language models better align with human typicality judgments than vision models. Second, combined language and vision models (e.g., AlexNet + MiniLM) better predict the human typicality data than the best-performing language model (i.e., MiniLM) or vision model (i.e., ViT-Huge) alone. Third, multimodal models (i.e., CLIP ViT) show promise for explaining human typicality judgments. These results advance the state-of-the-art in aligning the conceptual representations of ML models and humans. A methodological contribution is the creation of a new image set for testing the conceptual alignment of vision models.

==> results/cv/all_models_all_categories_spearmanr_mean_prototype_cosine.csv <==
category,supercategory,alexnet spearmanr statistic,convnext_base spearmanr statistic,densenet161 spearmanr statistic,efficientnet_v2_l spearmanr statistic,efficientnet_v2_m spearmanr statistic,efficientnet_v2_s spearmanr statistic,inception_v3 spearmanr statistic,mobilenet_v2 spearmanr statistic,resnet50 spearmanr statistic,swin_b spearmanr statistic,vgg19 spearmanr statistic,vit_b_16 spearmanr statistic,vit_h_14 spearmanr statistic,vit_l_16 spearmanr statistic,category_avg,category_max
ship,vehicle,-0.2107597856465369,-0.1051858230390635,-0.0958704733972276,0.1472393746391885,-0.160689781321669,-0.012269947886599,-0.2274497870881595,-0.0916009381447195,-0.2181344374463236,-0.1210995453438665,-0.2456923468034215,-0.0714176805874084,0.3247254580313682,0.1263804632319702,-0.06870180362874774,0.3247254580313682
vehicle,vehicle,0.1207192270777382,0.1285496634287267,0.1722695997217454,0.0340198183116613,0.1735746724469102,0.4297240207788805,0.0287115999536242,0.0874398725860374,0.012398190889065,-0.0261014545032947,0.1866253996985575,0.0287115999536242,0.0849238648593955,0.5156688249346566,0.14123106429552343,0.5156688249346566
flower,plant,-0.2730027504367756,-0.2352951882217513,-0.1711923324562101,0.4342730969206178,-0.3076937076745979,0.4283646194114937,0.0120664199088077,-0.4351452679613799,-0.2277536757787465,-0.2586738767950663,-0.1659132737461067,-0.1221725015766785,0.1067579518067511,0.5096061851619494,-0.05041245010269236,0.5096061851619494
fruit,plant,-0.1065680831566127,-0.084819494757304,-0.3405828943331745,-0.1655512950224975,-0.1043932243166818,0.2729359188208742,-0.3340583178133819,-0.3362331766533128,-0.2857764515669166,-0.3066550964302529,-0.1209221515001564,-0.2287951499607277,0.2540611322553524,0.1516310660115968,-0.12398051560165682,0.2729359188208742
tree,plant,-0.164694841330123,-0.2285140923455456,-0.0672503935431335,0.2033900719492506,-0.0816611921595193,0.3567030428503903,-0.1180313029532548,-0.1684690981106049,-0.1794487541992799,-0.1557738707580747,-0.1499409284609661,-0.1640086128245808,0.1352658178848778,0.3089371926198845,-0.03382121152719138,0.3567030428503903
vegetable,plant,-0.1532243250591514,-0.3006738639979832,-0.252165660587297,0.0104141558399455,-0.4319540017999195,0.1790242980104922,-0.2105872005209946,-0.2540905892940703,-0.1640039258170817,-0.2694900189482563,-0.1486044961628956,-0.3445622385124135,0.1860281851526578,0.1904302782161468,-0.14024710024863005,0.1904302782161468
color,abstract,0.1526965884399176,-0.0506822719077173,0.2209227237003064,-0.0181201179258422,0.0344379539885771,0.4297865470535702,0.3190384039319131,0.2378168143362122,0.2248213600009,-0.1104613618501532,0.4197531750305822,0.3502274943366623,0.0038813956840982,0.2032850729805424,0.1726716984142549,0.4297865470535702
flying thing,abstract,0.2283708613640793,0.2283708613640793,0.1194555274827492,-0.0892721007342605,0.2766800820372501,-0.0069865122313769,-0.1510761082870063,0.1264823232170286,0.0281071829371174,0.132630769484523,0.3293810500443453,0.1826966890912635,0.2048964178508639,-0.0772397741135559,0.10946409067907857,0.3293810500443453
green thing,abstract,0.0341763680447471,-0.0842758166557969,0.0333996324073665,0.3210478903905256,-0.0846641844744872,0.0182710181523063,-0.3732214737613866,-0.1635028516686199,-0.1335985296294661,-0.0838874488371066,-0.2640901167094099,-0.1518518171079106,0.423344108091338,0.0841771907731256,-0.03033400221319819,0.423344108091338
bird,animal,0.279093334459073,-0.0719485214732622,0.0043503757169879,0.4360415045565612,-0.000167322142961,-0.0013385771436885,-0.107253493638049,0.0528737971756996,-0.0572241728926876,-0.0369781935943975,0.2421151408646754,-0.0640843807540916,0.4240049163406393,-0.0304526300189156,0.07635941267539881,0.4360415045565612
fish,animal,0.1900586705346386,0.0492858789068754,0.0064687716065274,-0.098263721070583,0.0591430546882505,0.0606832384040904,-0.1838979356712791,-0.0489778421637075,0.0040044776611836,0.1115093010268057,0.1980676258570058,0.1484737102069624,0.1579847781659369,0.1783532742942556,0.0594923773176402,0.1980676258570058
four-legged animal,animal,-0.0621336308067587,0.1137429984149786,0.0087027561064841,0.0060716903068493,0.0305608412111419,-0.1256839893517824,0.1936869207884956,0.0835869365576266,0.0862180023572613,-0.0607169030684939,-0.0953255378175354,-0.1171836229221932,0.0967121986315013,0.0453352876244754,0.014540996288003606,0.1936869207884956
snake,animal,0.0193748769371471,-0.1664478064145819,-0.1532376630483453,0.0246589342836417,-0.1365048147844455,-0.1497149581506822,-0.2280951421236864,-0.0801415364218357,-0.1549990154971768,-0.221930408552776,-0.0598859832602728,-0.2369019043678442,0.064995752808442,-0.206078236513292,-0.12035056465040772,0.064995752808442
insect,animal,0.3394631832298267,-0.1267329217391353,-0.0011315439440994,0.0922208314441029,-0.0616691449534185,0.0237624228260878,-0.2806228981366568,0.0492221615683248,-0.2432819479813758,-0.076379216226711,0.15671883625777,-0.1465349407608752,0.1489588021947051,-0.1318248694875827,-0.01841651755064553,0.3394631832298267
fabric,garment,0.3271854993800907,0.3653161402852893,0.4501875668162151,0.0516529201242091,0.1943432665490764,0.1487604099577223,0.5227587866035285,0.1599026876669616,0.3554759748903994,0.4932382904188586,0.4538776288392988,0.4526476081649376,-0.2078395889621235,0.2200414397291309,0.2848249021759711,0.5227587866035285
footwear,garment,0.3778496595918033,0.2486176913275057,0.1218472843634805,0.0585748346886263,0.1243088456637528,0.1522945701904285,0.1809247555700165,0.0603082518566721,0.3323107755367651,0.155078361917157,0.1870786588206974,0.0,-0.064498004813667,0.2063135844032729,0.1529292335083222,0.3778496595918033
clothing,garment,0.3103508406689849,0.1515826046486883,0.2309667226588366,0.1431362518360792,-0.0037639021470328,-0.102797853591366,0.1522669504936034,0.2388366998753599,0.0872540952266716,0.1283148459215758,0.2251497829770585,0.0893071327614168,0.180368233933006,0.0767730805302607,0.1362675346995102,0.3103508406689849
instrument,man-made misc,0.3505397073367767,0.1910634009220233,0.1995379872532421,0.2115635559901338,0.533898938866783,0.4305072360264352,0.0019260423480042,0.1298152542554876,0.023497716645652,0.3547770005023861,0.4884443394538822,0.1922190263308258,0.5138783081814113,0.282904755103086,0.27889809065829496,0.533898938866783
toy,man-made misc,0.2291114284788016,0.0808336858052914,0.1279453431764736,0.0972316713607572,0.1175311873365281,0.0923085487602125,0.1735692639990921,0.1686101421705466,-0.0540544279311458,0.106621119313728,0.1403431477478373,0.046119833005473,0.2762213235515494,0.0086154645509531,0.11507198080900703,0.2762213235515494
furniture,man-made misc,0.1319371086475387,0.1126844833513313,-0.0266139232035807,-0.0331907734783809,0.2015863119249947,-0.0431137882296495,0.0152888494999293,0.2672717394061727,0.1211782886290698,0.1540210023696589,0.0317102063702239,0.2106463708879158,0.2411182525102441,0.1194183499376799,0.10742446275879627,0.2672717394061727
earth formation,environment,0.4473142882756512,0.0971074898335132,0.1002066650409657,-0.0552306809250766,0.203512505289384,0.1507472702896208,-0.1342975923229437,0.1590909939825641,0.27169435985334,0.1219008914931335,0.1446281763477856,0.3884299593340528,-0.0791858806515509,0.0448343174568268,0.13291091166409047,0.4473142882756512
dwelling,environment,-0.0475106992474414,0.1308171308045989,0.0728931276125128,0.0746597046767182,0.031239911833934,0.2371543560319286,0.2030594269205714,0.0462090362543608,-0.042304047275119,0.1295154678115183,-0.0637814866609487,0.1503420757008077,0.0382775155827833,0.1475627104198666,0.07915244503329225,0.2371543560319286
weather,environment,0.6284982694256935,0.02472353440805,0.1392325358769134,-0.1118499317828089,-0.1437868711626069,-0.0648574257212815,0.1906314626725964,0.2973330322231283,0.3532862943045048,0.0461939721834619,0.3077429414475704,0.0065061932652763,-0.0494084523990369,-0.0155347127476123,0.11490791728527491,0.6284982694256935
carpenters tool,man-made tool,0.0269938853505179,0.1202454892886706,0.1202454892886706,0.1168934428665751,-0.0944785987268126,-0.275265204169677,0.0846626404175334,0.2650308743505394,0.1582823277371277,0.1300614475979499,0.1631903068917673,0.0785276664742339,-0.0935515351491804,-0.1500760976157965,0.04648300961443709,0.2650308743505394
gardeners tool,man-made tool,0.0232767177921893,0.4100283364931818,0.0017905167532453,0.1226620385721011,0.4422576380515978,-0.0482818662464653,0.3169214653244244,0.3670559344152937,0.1432413402596268,0.4923921071424672,0.005371550259736,0.5031352076619393,0.2871902358906028,-0.1848630013941241,0.205869872926844,0.5031352076619393
kitchen utensil,man-made tool,0.456429887579833,0.3929137543567494,0.2865611591925164,0.1314127588113273,0.3028094723426076,-0.0995031333036159,0.2732670847969874,0.5509655277258177,0.4859722751254532,0.5553968858576608,0.5480112889712557,0.5376714533302887,0.1353729512803809,-0.2048392089043404,0.31088872551163726,0.5553968858576608
weapon,man-made tool,0.1257792121342098,0.1814601281778125,0.0740755043794358,-0.1613090256275992,0.3166852099979907,-0.2933591349122448,0.0795441657765753,0.0507094056825668,0.0596581243324315,0.1914031488998844,0.0293319111301121,0.1387051390729033,0.1554980190401043,-0.3503370246327333,0.042703198817960655,0.3166852099979907
model_avg,all,0.14004909255799478,0.05825064708389721,0.05122275572746692,0.07349544077784528,0.0530053017246158,0.08103167135652238,0.014804925432922382,0.06742222906993149,0.03654894075449073,0.05832989692712293,0.10901425355142401,0.06877238185940221,0.14629563547231297,0.07663048083524918,0.07391954665222845,0.36394084373093316
model_max,all,0.6284982694256935,0.4100283364931818,0.4501875668162151,0.4360415045565612,0.533898938866783,0.4305072360264352,0.5227587866035285,0.5509655277258177,0.4859722751254532,0.5553968858576608,0.5480112889712557,0.5376714533302887,0.5138783081814113,0.5156688249346566,0.31088872551163726,0.6284982694256935


==> results/cv/all_models_supercategories_spearmanr_mean_prototype_cosine.csv <==
supercategory,alexnet spearmanr statistic,convnext_base spearmanr statistic,densenet161 spearmanr statistic,efficientnet_v2_l spearmanr statistic,efficientnet_v2_m spearmanr statistic,efficientnet_v2_s spearmanr statistic,inception_v3 spearmanr statistic,mobilenet_v2 spearmanr statistic,resnet50 spearmanr statistic,swin_b spearmanr statistic,vgg19 spearmanr statistic,vit_b_16 spearmanr statistic,vit_h_14 spearmanr statistic,vit_l_16 spearmanr statistic,supercat_avg,supercat_max
abstract,0.13841460594958133,0.0311375909335217,0.12459262786347403,0.0712185572434743,0.07548461718378001,0.1470236843248332,-0.06841972603882661,0.06693209529487365,0.039776671102850436,-0.02057268040091227,0.16168136945517256,0.12702412210667172,0.2107073072087667,0.0700741632133707,0.0839339289600451,0.2107073072087667
all,0.1400490925579947,0.0582506470838972,0.0512227557274669,0.0734954407778452,0.0530053017246158,0.0810316713565223,0.0148049254329223,0.0674222290699314,0.0365489407544907,0.0583298969271229,0.109014253551424,0.0687723818594022,0.1462956354723129,0.0766304808352491,0.0739195466522284,0.1462956354723129
animal,0.15317128687078535,-0.04042007446102508,-0.026969460712489058,0.09214584790411443,-0.02172747719628652,-0.03845837268319498,-0.12123650975623512,0.011312703343221557,-0.07305653127055907,-0.05689908408311454,0.08833801638032861,-0.08324622771960835,0.17853128962824488,-0.02893343482021186,0.002325140815997876,0.17853128962824488
environment,0.34276728615130114,0.08421605168205402,0.10411077617679731,-0.030806969343722432,0.030321848653570366,0.1076814002000893,0.08646443242340802,0.1675443541533511,0.19422553562757527,0.09920344382937123,0.12952987704480243,0.18175940943337895,-0.030105605822601498,0.058954105043027026,0.10899042466088589,0.34276728615130114
garment,0.3384619998802929,0.25517214542049443,0.2676671912795107,0.08445466888297153,0.10496273668859879,0.0660857088522616,0.28531683088904947,0.15301587979966455,0.25834694855127865,0.2588771660858638,0.2887020235456849,0.1806515803087848,-0.03065645328092818,0.16770936822088814,0.19134055679460113,0.3384619998802929
man-made misc,0.23719608148770566,0.128193856692882,0.10028980240871166,0.0918681512908367,0.2843388127094353,0.1599006655189994,0.06359471861567519,0.188565711944069,0.03020719244785867,0.20513970739525766,0.22016589785731447,0.14966174340807153,0.3437392947477349,0.13697952319723966,0.16713151140869936,0.3437392947477349
man-made tool,0.1581199257141875,0.2761619270791036,0.12066816740346703,0.05241480365560108,0.24181843041634588,-0.17910233465800074,0.18859883907888012,0.30844043554355444,0.2117885168636598,0.34231339737449057,0.1864762643132178,0.31450986663484126,0.12112741776547689,-0.22252883313674857,0.15148620171771973,0.34231339737449057
plant,-0.17437249999566568,-0.212325659830646,-0.2077978202299538,0.12063150742182908,-0.23142553148767964,0.3092569697733126,-0.1626526003447059,-0.298484533004842,-0.21424570184050618,-0.24764821573291257,-0.1463452124675312,-0.21488462571860012,0.17052827177490976,0.2901511805023944,-0.08711531937004266,0.3092569697733126
vehicle,-0.045020279284399355,0.0116819201948316,0.03819956316225891,0.0906295964754249,0.006442445562620594,0.20872703644614074,-0.09936909356726764,-0.002080532779341046,-0.1028681232786293,-0.0736004999235806,-0.029533473552432007,-0.0213530403168921,0.20482466144538186,0.3210246440833134,0.03626463033338785,0.3210246440833134
model_avg,0.14319861103686482,0.06578537831056816,0.06355373367547153,0.07178351158981942,0.060357909361666726,0.09579404768121816,0.020789090748099974,0.07362981592938694,0.042302605439779886,0.06279368127462068,0.11200322401422017,0.07809946777733887,0.14611020210436645,0.09667346634872469,0.08091962466372475,0.2814553138133078
model_max,0.34276728615130114,0.2761619270791036,0.2676671912795107,0.12063150742182908,0.2843388127094353,0.3092569697733126,0.28531683088904947,0.30844043554355444,0.25834694855127865,0.34231339737449057,0.2887020235456849,0.31450986663484126,0.3437392947477349,0.3210246440833134,0.19134055679460113,0.3437392947477349


==> results/lr/rounded_all_models_all_categories_spearmanr_mean_cv_category_nlp_prototype_cosine.csv <==
,category,supercategory,alexnet+all-MiniLM-L12-v2 spearmanr,alexnet+all-mpnet-base-v2 spearmanr,alexnet+all-roberta-large-v1 spearmanr,alexnet+glove-twitter-200 spearmanr,alexnet+sentence-t5-base spearmanr,alexnet+sentence-t5-large spearmanr,alexnet+sentence-t5-xl spearmanr,alexnet+sentence-t5-xxl spearmanr,alexnet+text-embedding-ada-002 spearmanr,alexnet+word2vec-google-news-300 spearmanr,alexnet+xlnet_base_cased spearmanr,convnext_base+all-MiniLM-L12-v2 spearmanr,convnext_base+all-mpnet-base-v2 spearmanr,convnext_base+all-roberta-large-v1 spearmanr,convnext_base+glove-twitter-200 spearmanr,convnext_base+sentence-t5-base spearmanr,convnext_base+sentence-t5-large spearmanr,convnext_base+sentence-t5-xl spearmanr,convnext_base+sentence-t5-xxl spearmanr,convnext_base+text-embedding-ada-002 spearmanr,convnext_base+word2vec-google-news-300 spearmanr,convnext_base+xlnet_base_cased spearmanr,densenet161+all-MiniLM-L12-v2 spearmanr,densenet161+all-mpnet-base-v2 spearmanr,densenet161+all-roberta-large-v1 spearmanr,densenet161+glove-twitter-200 spearmanr,densenet161+sentence-t5-base spearmanr,densenet161+sentence-t5-large spearmanr,densenet161+sentence-t5-xl spearmanr,densenet161+sentence-t5-xxl spearmanr,densenet161+text-embedding-ada-002 spearmanr,densenet161+word2vec-google-news-300 spearmanr,densenet161+xlnet_base_cased spearmanr,efficientnet_v2_l+all-MiniLM-L12-v2 spearmanr,efficientnet_v2_l+all-mpnet-base-v2 spearmanr,efficientnet_v2_l+all-roberta-large-v1 spearmanr,efficientnet_v2_l+glove-twitter-200 spearmanr,efficientnet_v2_l+sentence-t5-base spearmanr,efficientnet_v2_l+sentence-t5-large spearmanr,efficientnet_v2_l+sentence-t5-xl spearmanr,efficientnet_v2_l+sentence-t5-xxl spearmanr,efficientnet_v2_l+text-embedding-ada-002 spearmanr,efficientnet_v2_l+word2vec-google-news-300 spearmanr,efficientnet_v2_l+xlnet_base_cased spearmanr,efficientnet_v2_m+all-MiniLM-L12-v2 spearmanr,efficientnet_v2_m+all-mpnet-base-v2 spearmanr,efficientnet_v2_m+all-roberta-large-v1 spearmanr,efficientnet_v2_m+glove-twitter-200 spearmanr,efficientnet_v2_m+sentence-t5-base spearmanr,efficientnet_v2_m+sentence-t5-large spearmanr,efficientnet_v2_m+sentence-t5-xl spearmanr,efficientnet_v2_m+sentence-t5-xxl spearmanr,efficientnet_v2_m+text-embedding-ada-002 spearmanr,efficientnet_v2_m+word2vec-google-news-300 spearmanr,efficientnet_v2_m+xlnet_base_cased spearmanr,efficientnet_v2_s+all-MiniLM-L12-v2 spearmanr,efficientnet_v2_s+all-mpnet-base-v2 spearmanr,efficientnet_v2_s+all-roberta-large-v1 spearmanr,efficientnet_v2_s+glove-twitter-200 spearmanr,efficientnet_v2_s+sentence-t5-base spearmanr,efficientnet_v2_s+sentence-t5-large spearmanr,efficientnet_v2_s+sentence-t5-xl spearmanr,efficientnet_v2_s+sentence-t5-xxl spearmanr,efficientnet_v2_s+text-embedding-ada-002 spearmanr,efficientnet_v2_s+word2vec-google-news-300 spearmanr,efficientnet_v2_s+xlnet_base_cased spearmanr,inception_v3+all-MiniLM-L12-v2 spearmanr,inception_v3+all-mpnet-base-v2 spearmanr,inception_v3+all-roberta-large-v1 spearmanr,inception_v3+glove-twitter-200 spearmanr,inception_v3+sentence-t5-base spearmanr,inception_v3+sentence-t5-large spearmanr,inception_v3+sentence-t5-xl spearmanr,inception_v3+sentence-t5-xxl spearmanr,inception_v3+text-embedding-ada-002 spearmanr,inception_v3+word2vec-google-news-300 spearmanr,inception_v3+xlnet_base_cased spearmanr,mobilenet_v2+all-MiniLM-L12-v2 spearmanr,mobilenet_v2+all-mpnet-base-v2 spearmanr,mobilenet_v2+all-roberta-large-v1 spearmanr,mobilenet_v2+glove-twitter-200 spearmanr,mobilenet_v2+sentence-t5-base spearmanr,mobilenet_v2+sentence-t5-large spearmanr,mobilenet_v2+sentence-t5-xl spearmanr,mobilenet_v2+sentence-t5-xxl spearmanr,mobilenet_v2+text-embedding-ada-002 spearmanr,mobilenet_v2+word2vec-google-news-300 spearmanr,mobilenet_v2+xlnet_base_cased spearmanr,resnet50+all-MiniLM-L12-v2 spearmanr,resnet50+all-mpnet-base-v2 spearmanr,resnet50+all-roberta-large-v1 spearmanr,resnet50+glove-twitter-200 spearmanr,resnet50+sentence-t5-base spearmanr,resnet50+sentence-t5-large spearmanr,resnet50+sentence-t5-xl spearmanr,resnet50+sentence-t5-xxl spearmanr,resnet50+text-embedding-ada-002 spearmanr,resnet50+word2vec-google-news-300 spearmanr,resnet50+xlnet_base_cased spearmanr,swin_b+all-MiniLM-L12-v2 spearmanr,swin_b+all-mpnet-base-v2 spearmanr,swin_b+all-roberta-large-v1 spearmanr,swin_b+glove-twitter-200 spearmanr,swin_b+sentence-t5-base spearmanr,swin_b+sentence-t5-large spearmanr,swin_b+sentence-t5-xl spearmanr,swin_b+sentence-t5-xxl spearmanr,swin_b+text-embedding-ada-002 spearmanr,swin_b+word2vec-google-news-300 spearmanr,swin_b+xlnet_base_cased spearmanr,vgg19+all-MiniLM-L12-v2 spearmanr,vgg19+all-mpnet-base-v2 spearmanr,vgg19+all-roberta-large-v1 spearmanr,vgg19+glove-twitter-200 spearmanr,vgg19+sentence-t5-base spearmanr,vgg19+sentence-t5-large spearmanr,vgg19+sentence-t5-xl spearmanr,vgg19+sentence-t5-xxl spearmanr,vgg19+text-embedding-ada-002 spearmanr,vgg19+word2vec-google-news-300 spearmanr,vgg19+xlnet_base_cased spearmanr,vit_b_16+all-MiniLM-L12-v2 spearmanr,vit_b_16+all-mpnet-base-v2 spearmanr,vit_b_16+all-roberta-large-v1 spearmanr,vit_b_16+glove-twitter-200 spearmanr,vit_b_16+sentence-t5-base spearmanr,vit_b_16+sentence-t5-large spearmanr,vit_b_16+sentence-t5-xl spearmanr,vit_b_16+sentence-t5-xxl spearmanr,vit_b_16+text-embedding-ada-002 spearmanr,vit_b_16+word2vec-google-news-300 spearmanr,vit_b_16+xlnet_base_cased spearmanr,vit_h_14+all-MiniLM-L12-v2 spearmanr,vit_h_14+all-mpnet-base-v2 spearmanr,vit_h_14+all-roberta-large-v1 spearmanr,vit_h_14+glove-twitter-200 spearmanr,vit_h_14+sentence-t5-base spearmanr,vit_h_14+sentence-t5-large spearmanr,vit_h_14+sentence-t5-xl spearmanr,vit_h_14+sentence-t5-xxl spearmanr,vit_h_14+text-embedding-ada-002 spearmanr,vit_h_14+word2vec-google-news-300 spearmanr,vit_h_14+xlnet_base_cased spearmanr,vit_l_16+all-MiniLM-L12-v2 spearmanr,vit_l_16+all-mpnet-base-v2 spearmanr,vit_l_16+all-roberta-large-v1 spearmanr,vit_l_16+glove-twitter-200 spearmanr,vit_l_16+sentence-t5-base spearmanr,vit_l_16+sentence-t5-large spearmanr,vit_l_16+sentence-t5-xl spearmanr,vit_l_16+sentence-t5-xxl spearmanr,vit_l_16+text-embedding-ada-002 spearmanr,vit_l_16+word2vec-google-news-300 spearmanr,vit_l_16+xlnet_base_cased spearmanr,category_avg,category_max
0,fabric,garment,0.7946,0.7245,0.3592,0.6753,0.6507,0.3727,0.7183,0.5966,0.4649,0.711,0.7122,0.7737,0.6691,0.3567,0.7786,0.6273,0.3788,0.7602,0.5916,0.5314,0.6581,0.77,0.8032,0.6876,0.4071,0.695,0.6249,0.3567,0.7343,0.5843,0.4723,0.6937,0.7958,0.7589,0.6482,0.1747,0.6212,0.6261,0.262,0.711,0.5191,0.2558,0.6003,0.5892,0.7688,0.6802,0.3555,0.7319,0.6175,0.2964,0.7183,0.5916,0.4231,0.6741,0.77,0.7761,0.6999,0.369,0.7552,0.6384,0.3776,0.738,0.5756,0.46,0.6876,0.7897,0.8094,0.6962,0.3838,0.6864,0.6433,0.3727,0.7183,0.5621,0.4477,0.6937,0.7638,0.7884,0.6777,0.3739,0.6814,0.6249,0.3641,0.711,0.5646,0.4059,0.7085,0.7688,0.8217,0.6814,0.4293,0.7036,0.6556,0.3739,0.711,0.5486,0.4822,0.6777,0.7651,0.7884,0.6777,0.3813,0.7097,0.6175,0.3616,0.7688,0.5916,0.4982,0.6728,0.7884,0.8057,0.7073,0.369,0.6802,0.6249,0.4121,0.711,0.5215,0.4502,0.7036,0.7466,0.7934,0.6962,0.3788,0.7552,0.6728,0.4342,0.7515,0.5732,0.5191,0.6704,0.7688,0.7774,0.6384,0.3186,0.7036,0.6249,0.3875,0.7565,0.6039,0.4871,0.6802,0.7528,0.7835,0.7208,0.3776,0.7466,0.6384,0.3419,0.711,0.5732,0.4982,0.7036,0.7675,0.6122,0.8217
1,footwear,garment,0.5563,0.5415,0.4492,0.2868,0.4812,0.5514,0.5428,0.608,0.3372,0.3803,0.5526,0.576,0.5945,0.2966,0.208,0.4628,0.6154,0.4923,0.5674,0.3348,0.2449,0.6215,0.5268,0.5268,0.3323,0.1674,0.3594,0.512,0.5046,0.6068,0.2388,0.1489,0.5243,0.5391,0.5009,0.3557,0.2597,0.3151,0.5083,0.4111,0.544,0.3975,0.0652,0.6388,0.5108,0.5095,0.2302,0.2166,0.3409,0.5354,0.5809,0.5526,0.3237,0.0997,0.5465,0.5686,0.5575,0.2572,0.1551,0.3545,0.4702,0.5095,0.5366,0.3422,0.1502,0.5502,0.4911,0.5452,0.3249,0.1969,0.3791,0.4948,0.5342,0.5945,0.3212,0.1452,0.5662,0.5502,0.5772,0.2917,0.0418,0.3852,0.5354,0.4419,0.5563,0.2782,0.0825,0.544,0.5255,0.5637,0.3372,0.1526,0.4566,0.5994,0.5403,0.5982,0.3582,0.1342,0.5969,0.5871,0.6019,0.2868,0.2486,0.4025,0.5551,0.5465,0.5403,0.3237,0.1723,0.5489,0.5465,0.5022,0.3606,0.2363,0.2868,0.5428,0.4652,0.6055,0.1969,0.2449,0.5046,0.5539,0.5699,0.3065,0.1255,0.3742,0.5268,0.4935,0.544,0.3458,0.0628,0.56,0.5342,0.5551,0.2966,0.1231,0.384,0.5637,0.4775,0.6363,0.32,0.1686,0.56,0.5428,0.5551,0.3151,0.2092,0.3705,0.5292,0.4874,0.5735,0.3003,0.1428,0.528,0.4212,0.6388
2,clothing,garment,0.3648,0.3986,0.5406,0.5499,0.5622,0.6358,0.7603,0.6156,0.4763,0.373,0.6436,0.2867,0.3925,0.5177,0.5509,0.5334,0.6453,0.7295,0.658,0.4657,0.2912,0.6546,0.3319,0.3695,0.5095,0.5352,0.5721,0.6922,0.7367,0.6837,0.5389,0.3281,0.6713,0.2429,0.4161,0.6015,0.5697,0.5451,0.6464,0.7798,0.4424,0.5297,0.3706,0.5519,0.2624,0.3983,0.5287,0.5242,0.5297,0.6361,0.7329,0.5396,0.4387,0.3418,0.5899,0.3035,0.4428,0.5656,0.543,0.5338,0.6361,0.7439,0.463,0.4896,0.3569,0.5461,0.3134,0.4003,0.5468,0.5352,0.5731,0.6532,0.7367,0.634,0.5239,0.3066,0.6104,0.3466,0.3384,0.5061,0.5427,0.5345,0.6317,0.7507,0.619,0.4962,0.3196,0.6197,0.2577,0.4014,0.515,0.5441,0.5307,0.6371,0.7295,0.58,0.4359,0.349,0.6515,0.2843,0.3603,0.5287,0.5187,0.53,0.6152,0.7446,0.568,0.4719,0.2724,0.6621,0.3565,0.3405,0.4958,0.5399,0.5471,0.6402,0.7497,0.6265,0.5006,0.3449,0.6512,0.2953,0.3781,0.5451,0.5098,0.5064,0.6046,0.7162,0.5964,0.4582,0.2778,0.6488,0.3172,0.3702,0.5311,0.5512,0.5389,0.6163,0.7268,0.5287,0.4585,0.3261,0.6258,0.2642,0.3791,0.5372,0.5225,0.5362,0.6221,0.7151,0.62,0.4787,0.3021,0.6631,0.5178,0.7798
3,earth formation,environment,0.3864,0.436,0.4762,0.4298,0.2924,0.3957,0.407,0.4483,0.4039,0.4525,0.4163,0.1787,0.032,0.1601,0.314,0.093,0.0537,0.3843,0.4236,0.1457,0.1591,0.2087,0.3079,0.0341,0.1725,0.3295,0.1787,0.1281,0.3626,0.4225,0.0857,0.0475,0.2975,-0.001,0.0599,-0.031,0.2397,0.0217,0.0444,0.3254,0.314,0.0103,0.1012,0.0444,0.2417,0.2035,0.2035,0.3399,0.218,0.1983,0.4246,0.4308,0.25,0.1539,0.3285,0.1756,0.0424,0.1601,0.282,0.0806,0.1632,0.4029,0.4205,0.155,0.1229,0.187,0.1539,0.1488,0.1498,0.1849,0.1002,0.1333,0.2438,0.2097,0.0692,0.1715,0.2304,0.2789,0.1736,0.1911,0.3388,0.126,0.1591,0.3812,0.4267,0.1736,0.1374,0.1911,0.2996,0.3254,0.251,0.4845,0.281,0.2541,0.4277,0.5279,0.2686,0.2552,0.4091,0.2056,0.1188,0.1198,0.4452,0.186,0.1209,0.4194,0.3864,0.2572,0.2159,0.2831,0.2717,0.093,0.1798,0.3626,0.1694,0.1343,0.314,0.3626,0.1322,0.0517,0.2438,0.4566,0.4122,0.4267,0.4897,0.2882,0.3554,0.4483,0.4318,0.3564,0.3822,0.436,0.2717,0.282,0.2738,0.3533,0.2107,0.3295,0.437,0.4339,0.2014,0.2758,0.3502,0.219,0.22,0.22,0.3616,0.186,0.2056,0.4329,0.4008,0.3027,0.2314,0.251,0.2568,0.5279
4,dwelling,environment,0.5734,0.2948,0.466,0.2135,0.563,0.2083,0.1718,0.4081,0.3918,0.2545,0.1087,0.5695,0.2603,0.4224,0.2317,0.5519,0.2467,0.2584,0.4712,0.3775,0.1783,0.2402,0.5734,0.2688,0.4237,0.2799,0.5402,0.231,0.1608,0.4211,0.4419,0.1432,0.1985,0.6241,0.1145,0.4048,0.2005,0.5792,0.2473,0.1185,0.4029,0.3625,0.1393,0.0703,0.5688,0.2506,0.4035,0.1913,0.5727,0.2232,0.1829,0.3846,0.412,0.1803,0.1855,0.5539,0.2844,0.4478,0.2786,0.55,0.2363,0.2031,0.3781,0.4029,0.138,0.1608,0.5695,0.287,0.5155,0.2629,0.5779,0.2532,0.2265,0.4458,0.4465,0.2649,0.2252,0.5604,0.2363,0.453,0.2948,0.5714,0.2382,0.1601,0.4478,0.4432,0.1725,0.1913,0.6079,0.123,0.4966,0.315,0.5877,0.317,0.1536,0.4081,0.4439,0.2929,0.151,0.5493,0.2584,0.4204,0.2747,0.5727,0.233,0.2278,0.3371,0.397,0.2044,0.2018,0.5565,0.1634,0.4946,0.2584,0.5994,0.2805,0.1074,0.4029,0.4224,0.2174,0.1881,0.5428,0.2877,0.397,0.2193,0.5831,0.2564,0.2727,0.4211,0.3703,0.1972,0.1647,0.5734,0.3807,0.466,0.2532,0.5584,0.2597,0.274,0.425,0.397,0.19,0.1816,0.5428,0.356,0.4328,0.2291,0.5656,0.2486,0.2922,0.4198,0.3671,0.2063,0.1373,0.3388,0.6241
5,weather,environment,0.6331,0.6285,0.609,0.6506,0.622,0.7293,0.7456,0.6968,0.6858,0.6285,0.583,0.082,0.0534,0.1034,0.2804,0.0826,0.2557,0.2882,0.2368,0.0169,0.1171,0.177,0.2368,0.1939,0.177,0.3604,0.2199,0.2863,0.421,0.3722,0.2401,0.2661,0.3344,0.285,0.1067,0.2128,0.2303,0.3409,0.4463,0.3195,0.3611,0.2856,0.2303,0.35,0.164,0.0254,0.2036,0.3038,0.2297,0.2785,0.2524,0.2863,0.1347,0.2323,0.2986,0.1529,0.0377,0.0683,0.3123,0.2134,0.3208,0.2511,0.2954,0.1197,0.2121,0.2772,0.3754,0.2791,0.311,0.4223,0.3129,0.5107,0.4841,0.4138,0.3754,0.3409,0.3611,0.3487,0.3208,0.3058,0.4632,0.2941,0.46,0.5693,0.488,0.3611,0.3487,0.4164,0.4008,0.3474,0.3468,0.4294,0.3539,0.4821,0.5029,0.4431,0.3429,0.3526,0.417,0.2095,0.0507,0.1197,0.3286,0.0618,0.255,0.2993,0.1711,0.1353,0.1542,0.2837,0.3136,0.3494,0.3201,0.4314,0.3097,0.5023,0.5127,0.4528,0.3214,0.3247,0.475,0.0312,-0.0156,0.0267,0.2707,0.0534,0.1776,0.1379,0.201,0.0664,0.1126,0.2225,0.3129,0.2739,0.3312,0.4645,0.296,0.296,0.4105,0.3325,0.2746,0.3878,0.3064,0.1529,0.0833,0.0345,0.2733,0.1197,0.2785,0.2973,0.203,0.0969,0.164,0.2479,0.2996,0.7456
6,instrument,man-made misc,0.5936,0.6094,0.5967,0.6988,0.4102,0.3494,0.4345,0.344,0.3794,0.4029,0.3598,0.5878,0.574,0.4904,0.7053,0.4137,0.2531,0.4834,0.4345,0.411,0.411,0.1891,0.5836,0.6098,0.4665,0.7103,0.3763,0.2569,0.4515,0.3228,0.3937,0.277,0.1995,0.6714,0.6167,0.6645,0.7165,0.4569,0.3478,0.567,0.371,0.3856,0.3336,0.2069,0.6229,0.6017,0.5743,0.7554,0.5609,0.5308,0.5732,0.6337,0.527,0.5077,0.5378,0.6487,0.6337,0.6321,0.7307,0.5928,0.5039,0.5928,0.6317,0.5786,0.4176,0.3451,0.5651,0.582,0.4029,0.6676,0.3636,0.2176,0.4511,0.2311,0.3112,0.2018,0.0612,0.5994,0.5462,0.5535,0.7134,0.3494,0.208,0.4399,0.3055,0.3814,0.2985,0.1021,0.5978,0.5871,0.5081,0.7157,0.3756,0.2515,0.4561,0.3991,0.4049,0.3367,0.0019,0.5855,0.6013,0.5524,0.7361,0.5331,0.4249,0.5455,0.5085,0.4615,0.4156,0.3713,0.6252,0.6152,0.5955,0.7392,0.4426,0.3779,0.4884,0.4041,0.5039,0.448,0.4777,0.5955,0.5713,0.5532,0.7161,0.4268,0.2793,0.5092,0.3621,0.4149,0.3844,0.1899,0.6206,0.6148,0.626,0.7488,0.5605,0.4827,0.5639,0.6032,0.547,0.5015,0.4149,0.5886,0.5447,0.5431,0.7431,0.4576,0.3012,0.5451,0.3648,0.4414,0.3451,0.28,0.4801,0.7554
7,toy,man-made misc,0.4924,0.368,0.4007,0.6035,0.2971,0.3337,0.3337,0.3432,0.5683,0.0149,0.3466,0.3799,0.4344,0.4017,0.61,0.2539,0.3328,0.3228,0.2772,0.6407,-0.1418,0.2792,0.3471,0.3734,0.3387,0.61,0.2713,0.3025,0.304,0.2534,0.5321,-0.1557,0.2465,0.4052,0.3819,0.4066,0.6526,0.3561,0.3516,0.3605,0.3214,0.5549,-0.123,0.2584,0.3432,0.4017,0.4364,0.61,0.2485,0.2956,0.3149,0.2975,0.5029,-0.1369,0.3372,0.3838,0.4523,0.4017,0.6263,0.3134,0.3585,0.309,0.309,0.549,-0.1398,0.3809,0.4419,0.3873,0.3992,0.6144,0.3313,0.3779,0.3169,0.2975,0.6234,-0.0575,0.2752,0.3739,0.3734,0.2807,0.5986,0.2539,0.3303,0.2975,0.2995,0.49,-0.1398,0.2504,0.3789,0.3868,0.364,0.607,0.2608,0.3293,0.3258,0.2648,0.4969,-0.1081,0.2465,0.4052,0.4101,0.4022,0.5941,0.2698,0.3536,0.3189,0.2975,0.5262,-0.1389,0.4062,0.3739,0.3734,0.3258,0.6303,0.2688,0.304,0.3253,0.2489,0.5713,-0.1131,0.2519,0.3838,0.3719,0.3516,0.611,0.2638,0.3457,0.3422,0.2579,0.5217,-0.1438,0.3149,0.4503,0.4463,0.6045,0.6695,0.3461,0.4865,0.5822,0.6338,0.6298,0.3,0.6025,0.4042,0.4979,0.4676,0.6273,0.3784,0.3605,0.3357,0.4052,0.6234,-0.0536,0.4533,0.3577,0.6695
8,furniture,man-made misc,0.4479,0.6223,0.6325,0.4304,0.6574,0.5889,0.6229,0.4807,0.4983,0.1693,0.3924,0.466,0.6416,0.6761,0.4326,0.6659,0.5674,0.6325,0.4847,0.4921,0.1099,0.4315,0.4711,0.6291,0.564,0.4213,0.6348,0.5612,0.5917,0.5481,0.4462,-0.0357,0.3766,0.3817,0.6965,0.5991,0.4264,0.6195,0.5691,0.615,0.5413,0.4173,-0.0068,0.3686,0.4604,0.6325,0.6393,0.4451,0.645,0.6133,0.6257,0.4802,0.513,0.1857,0.4134,0.4757,0.6687,0.6914,0.5323,0.7186,0.6251,0.615,0.4802,0.5113,0.4003,0.4813,0.4287,0.6308,0.5623,0.4592,0.6512,0.5538,0.6217,0.5198,0.4683,0.0781,0.4009,0.4598,0.6574,0.5861,0.4807,0.6614,0.6019,0.5934,0.5102,0.4836,0.2729,0.3986,0.427,0.6291,0.6223,0.3851,0.6801,0.5708,0.62,0.5153,0.4666,0.1212,0.402,0.4587,0.6251,0.6535,0.4887,0.6682,0.6008,0.6099,0.5,0.5062,0.1653,0.4564,0.4592,0.6552,0.5883,0.4071,0.6365,0.6059,0.5946,0.4898,0.4683,0.0153,0.393,0.4779,0.6274,0.6727,0.4915,0.6829,0.6031,0.6019,0.5176,0.5062,0.2254,0.4638,0.4513,0.6195,0.645,0.4292,0.6399,0.6212,0.5861,0.4932,0.4694,0.1183,0.3817,0.466,0.6455,0.658,0.4751,0.6733,0.59,0.6167,0.4881,0.5,0.2424,0.4326,0.5072,0.7186
9,carpenters tool,man-made tool,0.3166,0.3472,0.2037,0.189,0.1926,0.4859,0.492,0.0356,0.1791,0.1656,0.0736,0.2307,0.3607,0.1067,0.1018,0.2908,0.3767,0.4773,-0.0037,0.1043,0.0061,-0.0969,0.2515,0.3828,0.0883,0.2025,0.3521,0.4294,0.5018,0.0871,0.1497,0.2074,0.1362,0.3644,0.3571,0.3681,0.1497,0.2049,0.454,0.4834,0.0466,0.1595,0.2123,0.0724,0.2687,0.2405,0.0748,0.1706,0.3067,0.3975,0.5166,0.0196,0.2294,0.1092,-0.0442,0.292,0.3853,0.1031,0.2209,0.3202,0.4466,0.4699,0.0049,0.146,0.1509,-0.1006,0.2491,0.3313,0.0491,0.0712,0.3337,0.4307,0.416,0.011,0.1252,0.0859,-0.0331,0.3141,0.3509,0.3313,0.3988,0.3411,0.5067,0.5313,0.2515,0.2957,0.3239,0.3571,0.3239,0.3018,0.0945,0.3129,0.3423,0.4479,0.5006,0.1828,0.1595,0.2098,0.1595,0.3436,0.3693,0.0945,0.2393,0.2761,0.4466,0.416,0.1006,0.1767,0.1423,0.1006,0.2994,0.3313,0.2319,0.2258,0.2061,0.4344,0.492,0.0319,0.119,0.1681,0.1018,0.2822,0.3742,0.1178,0.1656,0.3521,0.4294,0.4748,0.0233,0.1926,0.1325,-0.0172,0.3166,0.3288,0.3006,0.3043,0.3877,0.4773,0.5546,0.0626,0.2135,0.3129,0.162,0.292,0.3325,0.173,0.2687,0.2785,0.4393,0.5055,0.146,0.173,0.1853,0.1362,0.2491,0.5546
10,gardeners tool,man-made tool,0.2328,0.009,0.1218,-0.068,0.1934,0.0394,0.2883,0.4906,0.521,0.068,0.1307,0.3563,0.3885,0.3545,0.3724,0.3688,0.308,0.385,0.487,0.6231,0.2901,0.444,0.2399,-0.0072,0.1182,0.1397,0.2328,0.222,0.3151,0.496,0.5318,0.0018,0.2686,0.2274,0.0179,0.1271,0.0949,0.1898,0.1683,0.2632,0.5604,0.4494,-0.0107,0.111,0.5103,0.4637,0.4852,0.4315,0.4602,0.4799,0.4423,0.4566,0.5479,0.4423,0.5604,0.4942,0.4566,0.4691,0.4047,0.444,0.4637,0.4315,0.3939,0.5372,0.4333,0.5139,0.3044,0.2686,0.3957,0.2954,0.3545,0.2149,0.3563,0.5748,0.6106,0.2256,0.3635,0.3402,0.3814,0.3062,0.3223,0.3366,0.342,0.3474,0.5175,0.53,0.3545,0.3438,0.2507,-0.0627,0.1719,0.1701,0.2292,0.2417,0.2614,0.4691,0.5551,0.0627,0.2202,0.4942,0.4924,0.5407,0.5049,0.4888,0.5264,0.4942,0.4548,0.5998,0.5246,0.4906,0.2041,0.0251,0.1916,-0.0609,0.2686,0.1773,0.299,0.496,0.4745,0.0448,0.1952,0.4637,0.487,0.4924,0.5049,0.4637,0.3885,0.453,0.4566,0.6106,0.4244,0.4602,0.5551,0.4942,0.4942,0.5228,0.4799,0.5049,0.4906,0.4763,0.5873,0.5031,0.5067,0.3563,0.4745,0.4244,0.4351,0.4136,0.4297,0.3993,0.4458,0.6267,0.4405,0.4727,0.3624,0.6267
11,kitchen utensil,man-made tool,0.6485,0.7578,0.5347,0.5037,0.8656,0.7976,0.7622,0.8553,0.5908,0.613,0.5022,0.6588,0.7962,0.6957,0.6485,0.8523,0.8213,0.7784,0.8124,0.4904,0.5007,0.5894,0.579,0.7016,0.5598,0.6677,0.7592,0.6928,0.8065,0.8124,0.4668,0.486,0.4934,0.7061,0.7725,0.6603,0.5584,0.8006,0.7386,0.7046,0.8464,0.5968,0.5391,0.5643,0.5111,0.8257,0.6145,0.452,0.8538,0.7844,0.7991,0.8287,0.3663,0.5126,0.5007,0.6204,0.8257,0.6972,0.6041,0.8316,0.8567,0.7947,0.8109,0.5657,0.6322,0.5185,0.4919,0.712,0.5067,0.517,0.7755,0.6854,0.8065,0.8065,0.3279,0.4431,0.483,0.74,0.7932,0.6736,0.7149,0.8183,0.8375,0.8168,0.8124,0.5451,0.6322,0.6795,0.7755,0.8095,0.6691,0.6942,0.8375,0.8095,0.8168,0.8021,0.5584,0.5761,0.6263,0.647,0.8257,0.7179,0.6957,0.8671,0.8626,0.7844,0.8316,0.5702,0.647,0.6721,0.6219,0.7681,0.6041,0.613,0.8183,0.8124,0.8213,0.8597,0.5347,0.7134,0.6278,0.6972,0.8287,0.7297,0.6883,0.8346,0.8996,0.7844,0.8242,0.5539,0.613,0.675,0.6573,0.7917,0.7533,0.5716,0.7976,0.8021,0.8065,0.7947,0.4609,0.4756,0.5864,0.6765,0.8316,0.709,0.6691,0.8479,0.8626,0.777,0.8375,0.5569,0.6204,0.6322,0.6919,0.8996
12,weapon,man-made tool,0.5295,0.4892,0.357,0.3405,0.5389,0.5006,0.2879,0.2933,0.3614,0.353,0.2118,0.5474,0.3868,0.2356,0.3654,0.4728,0.4082,0.2103,0.2083,0.2854,0.2903,0.007,0.5444,0.4967,0.3366,0.351,0.5374,0.4882,0.2342,0.2327,0.3455,0.3396,0.1382,0.4753,0.4648,0.2888,0.3535,0.4604,0.4703,0.2511,0.2053,0.2988,0.3555,0.0984,0.5205,0.5116,0.3927,0.3709,0.6204,0.5747,0.3664,0.3579,0.3664,0.4032,0.3102,0.5528,0.4907,0.3813,0.3584,0.5444,0.5225,0.3197,0.3306,0.3217,0.3947,0.2356,0.5369,0.4937,0.3147,0.3614,0.4862,0.4609,0.2103,0.2486,0.3003,0.3341,0.0616,0.5349,0.4454,0.2799,0.2923,0.4693,0.4549,0.2312,0.2356,0.3316,0.2978,0.0089,0.5494,0.4633,0.349,0.3579,0.4957,0.4628,0.2262,0.2282,0.3341,0.3157,0.0756,0.5732,0.5081,0.2943,0.3739,0.5329,0.4718,0.2814,0.2535,0.3241,0.3664,0.1014,0.5026,0.5076,0.3057,0.3614,0.5429,0.4972,0.2645,0.2724,0.35,0.3515,0.0885,0.5131,0.4773,0.2824,0.3749,0.526,0.4837,0.2734,0.2232,0.3286,0.3366,0.0686,0.5528,0.4907,0.3286,0.3261,0.5185,0.4976,0.2625,0.2719,0.3217,0.3893,0.2456,0.5225,0.4698,0.3147,0.3734,0.5195,0.4628,0.2446,0.2287,0.3485,0.3604,0.0383,0.3639,0.6204
13,ship,vehicle,0.1498,0.208,0.3024,0.354,0.2003,0.1867,0.184,0.3128,0.1681,0.1828,0.2624,0.0924,0.1343,0.2504,0.2635,0.0477,0.0151,0.1894,0.2686,0.0827,0.1192,0.2084,-0.0136,0.0854,0.2243,0.2185,0.0765,-0.0862,0.1716,0.2849,0.0082,0.0866,0.1595,-0.0547,-0.0532,0.1254,0.1653,-0.0726,-0.2166,0.0943,0.2733,-0.0004,-0.0396,0.1421,0.1475,0.2274,0.236,0.2399,0.0116,-0.0559,0.1945,0.3047,0.0384,0.0505,0.1976,0.0477,0.0237,0.229,0.1665,0.0916,-0.038,0.1836,0.373,0.0361,0.1708,0.2205,0.2853,0.3074,0.2441,0.2919,0.222,0.1498,0.2504,0.3125,0.1766,0.2084,0.2356,-0.0031,0.1525,0.2243,0.2018,0.0613,-0.1021,0.1479,0.3113,0.0159,0.0602,0.1556,0.2224,0.25,0.3152,0.293,0.1917,0.1603,0.2057,0.2915,0.1095,0.2406,0.3152,0.1095,0.1246,0.2585,0.274,0.0435,0.0322,0.1956,0.3214,0.0784,0.1409,0.2115,0.2143,0.2729,0.3233,0.3027,0.1991,0.1968,0.2422,0.2729,0.1502,0.2434,0.3117,0.052,0.0695,0.2306,0.2682,0.0474,-0.0613,0.1929,0.3035,0.033,0.1199,0.1925,0.0571,0.1083,0.2224,0.1875,0.0326,-0.0753,0.1766,0.2857,0.0862,0.0811,0.1743,0.1021,0.0699,0.2375,0.2822,0.0493,0.0182,0.1642,0.2934,0.0578,0.177,0.2504,0.1582,0.373
14,vehicle,vehicle,0.1272,0.6323,-0.0104,0.676,0.4842,0.7282,0.5958,0.7047,0.1997,0.2989,0.2284,0.1684,0.4542,0.0326,0.7067,0.4542,0.7047,0.5742,0.7967,0.167,0.3471,0.3471,0.1664,0.5684,-0.0509,0.601,0.4724,0.6839,0.4718,0.6551,0.1768,0.3184,0.2101,0.3595,0.6565,0.3804,0.7119,0.629,0.77,0.631,0.7537,0.3432,0.3967,0.5031,0.1279,0.5886,0.0522,0.5945,0.4659,0.7361,0.6297,0.8235,0.1449,0.3224,0.3361,0.186,0.5253,-0.0307,0.7132,0.477,0.7191,0.6238,0.8653,0.1468,0.308,0.2532,0.1834,0.5162,0.0352,0.6271,0.4666,0.6852,0.477,0.648,0.1684,0.2956,0.1762,0.1768,0.5762,-0.0111,0.6343,0.4574,0.6538,0.4842,0.7243,0.1162,0.3191,0.2271,0.3028,0.5899,-0.0607,0.6082,0.4764,0.6388,0.4457,0.6721,0.0953,0.3302,0.1808,0.3197,0.5958,-0.0117,0.7067,0.4783,0.6571,0.492,0.695,0.1409,0.3706,0.1436,0.1566,0.646,0.0542,0.6773,0.4646,0.6839,0.5736,0.7289,0.1684,0.3158,0.2388,0.2408,0.5657,-0.0281,0.6369,0.4626,0.6702,0.522,0.7981,0.109,0.353,0.1592,0.1566,0.4757,0.1142,0.6069,0.4424,0.6793,0.6839,0.8242,0.1729,0.3054,0.2812,0.2206,0.5312,0.0346,0.6454,0.4613,0.6649,0.5246,0.7961,0.107,0.3556,0.2049,0.4248,0.8653
15,bird,animal,0.3179,0.2831,0.3427,0.3435,0.1673,0.38,0.3213,0.3094,0.4113,0.3254,0.3121,0.0733,0.0626,0.1929,0.0766,-0.0233,0.3248,0.0987,0.1071,0.4342,0.0833,0.2557,0.0981,0.0485,0.2655,0.087,-0.0423,0.3249,0.0303,0.1452,0.4725,-0.0206,0.2481,0.4822,0.4887,0.4536,0.463,0.3872,0.5898,0.4722,0.4588,0.502,0.4797,0.5035,0.0224,0.0494,0.2552,0.1551,-0.0863,0.3574,0.03,0.1553,0.4119,-0.0144,0.2528,0.169,0.0991,0.3034,0.3586,-0.0716,0.4006,0.1153,0.1354,0.3766,0.1312,0.2881,0.1864,0.1575,0.3174,0.0991,0.0917,0.3646,0.0872,0.1083,0.4196,0.1121,0.2901,0.043,0.0117,0.2182,0.1171,-0.1012,0.3785,0.042,0.1499,0.4558,-0.0197,0.2446,0.1561,0.0887,0.2291,0.0564,0.0146,0.3298,0.0542,0.1006,0.4573,0.0604,0.2383,0.1012,0.0694,0.1909,0.0428,-0.0407,0.3464,0.0572,0.1235,0.4285,0.0405,0.2435,0.2635,0.2481,0.2634,0.3273,0.1523,0.383,0.2768,0.3305,0.3949,0.2791,0.3141,0.1426,0.0895,0.2478,0.0996,-0.0318,0.3276,0.0514,0.0837,0.4501,0.0539,0.2411,0.2095,0.121,0.3338,0.3152,0.0726,0.3857,0.1842,0.2517,0.3823,0.1836,0.3147,0.0965,0.1059,0.2095,0.0417,-0.0482,0.3735,0.074,0.1426,0.416,0.0263,0.254,0.2119,0.5898
16,fish,animal,0.6158,0.7553,0.5141,0.6432,0.4845,0.3773,0.5052,0.3087,0.2812,0.3924,0.3887,0.625,0.7803,0.5388,0.6281,0.4824,0.3906,0.5178,0.316,0.3296,0.3582,0.4239,0.613,0.7605,0.5076,0.6493,0.5107,0.3931,0.5283,0.3087,0.3037,0.4029,0.3909,0.6583,0.7664,0.5009,0.6549,0.5271,0.3595,0.4944,0.2856,0.2856,0.3586,0.4448,0.6207,0.7568,0.5083,0.6333,0.4895,0.3305,0.4975,0.2584,0.3164,0.357,0.4091,0.6256,0.7769,0.5425,0.6281,0.4848,0.3653,0.5193,0.3179,0.3133,0.3792,0.4134,0.6493,0.7621,0.4999,0.6644,0.532,0.4479,0.5708,0.4648,0.2911,0.5588,0.4426,0.6207,0.7535,0.5107,0.653,0.5015,0.3869,0.5298,0.3019,0.28,0.4331,0.3866,0.6155,0.7427,0.5012,0.661,0.5163,0.4001,0.5372,0.2969,0.276,0.4405,0.3875,0.6204,0.751,0.5113,0.6379,0.5141,0.333,0.5246,0.2819,0.3127,0.3564,0.3841,0.6105,0.751,0.512,0.6333,0.4885,0.3663,0.4882,0.2883,0.3552,0.4075,0.451,0.6367,0.7519,0.5397,0.6333,0.4824,0.39,0.4966,0.3071,0.3123,0.3813,0.4158,0.6364,0.7568,0.5335,0.6681,0.4793,0.3832,0.5212,0.3022,0.3709,0.3952,0.495,0.6293,0.7763,0.5508,0.6444,0.491,0.3555,0.5184,0.317,0.3558,0.3629,0.451,0.4899,0.7803
17,four-legged animal,animal,0.715,0.6138,0.6513,0.6549,0.5487,0.5906,0.2382,0.2072,0.798,0.1222,0.2204,0.7266,0.6404,0.6734,0.5869,0.4995,0.5343,0.2518,0.0992,0.7598,0.1212,0.238,0.7211,0.6325,0.6738,0.5811,0.5418,0.5602,0.2564,0.1465,0.7725,0.115,0.1846,0.7288,0.6315,0.6456,0.6128,0.4861,0.5434,0.2817,0.1514,0.7361,0.0204,0.2113,0.7183,0.6414,0.6843,0.6268,0.5064,0.5529,0.2574,0.1724,0.7428,0.0777,0.1698,0.694,0.6353,0.6814,0.6568,0.4946,0.51,0.2678,0.1992,0.7225,0.1235,0.2307,0.7211,0.6456,0.6302,0.6015,0.4738,0.5303,0.2415,0.1261,0.7646,0.0565,0.2449,0.713,0.6284,0.6636,0.6051,0.5582,0.5543,0.2376,0.1902,0.7588,0.1168,0.1959,0.73,0.6379,0.6389,0.5888,0.4776,0.5382,0.2184,0.1514,0.7252,0.1202,0.25,0.7108,0.6363,0.6572,0.6306,0.5133,0.5604,0.2516,0.1745,0.7329,0.1018,0.2085,0.7343,0.6697,0.6596,0.6221,0.5345,0.6041,0.2651,0.2297,0.7675,0.0897,0.2451,0.7189,0.6618,0.6651,0.5821,0.558,0.5669,0.2718,0.2445,0.7762,0.1154,0.1963,0.7229,0.5962,0.6355,0.6442,0.4738,0.5772,0.2661,0.2421,0.7053,0.1012,0.3028,0.7193,0.6527,0.6691,0.589,0.5315,0.5548,0.2639,0.0591,0.8098,0.115,0.1534,0.4725,0.8098
18,snake,animal,0.2924,0.1224,0.1805,0.0326,0.1911,0.3294,0.5416,0.2712,-0.0062,0.2677,0.1453,0.2668,0.2255,0.1902,0.1497,0.2237,0.2114,0.2818,0.1664,0.2043,0.155,0.2624,0.1911,0.1074,0.1664,0.0978,0.1356,0.2343,0.3391,0.1488,0.0652,0.236,0.0872,0.2166,-0.0238,0.1893,-0.0396,0.1744,0.1629,0.3417,-0.0282,0.0299,0.1779,0.0555,0.2941,0.1383,0.1744,0.1066,0.2043,0.2008,0.3162,0.1709,0.162,0.1559,0.251,0.207,0.1585,0.2017,0.1224,0.1524,0.1858,0.2413,0.1497,0.1215,0.1048,0.2616,0.2677,0.2087,0.2105,0.1788,0.2757,0.2395,0.3003,0.2043,0.2263,0.1832,0.273,0.1647,0.177,0.2263,0.0669,0.1973,0.17,0.2783,0.0625,0.0705,0.1753,0.0678,0.1603,0.0828,0.1929,0.1189,0.1788,0.2061,0.2712,0.1365,0.1603,0.1585,0.2237,0.1717,0.1858,0.1488,0.1585,0.2202,0.2193,0.3214,0.192,0.2933,0.1048,0.2122,0.1391,0.1083,0.2034,0.0537,0.1682,0.1374,0.4166,0.0969,-0.0185,0.1823,0.0801,0.1735,0.1444,0.2202,0.2114,0.2369,0.2827,0.369,0.1849,0.2404,0.1832,0.1893,0.2906,0.2545,0.1964,0.2078,0.2774,0.3214,0.3972,0.2202,0.2078,0.2959,0.295,0.2316,0.1295,0.2026,0.199,0.2184,0.2651,0.3162,0.2043,0.2043,0.1999,0.1603,0.1915,0.5416
19,insect,animal,0.7587,0.7553,0.6291,0.684,0.6982,0.6761,0.7191,0.6851,0.5205,0.4345,0.4594,0.6846,0.7666,0.619,0.5194,0.6919,0.5969,0.6676,0.6801,0.4487,0.3016,0.3649,0.7021,0.7779,0.6127,0.5975,0.6303,0.6297,0.6931,0.6863,0.3943,0.2857,0.3825,0.6868,0.7825,0.5833,0.632,0.6801,0.6167,0.6908,0.7066,0.4526,0.2563,0.4362,0.7044,0.753,0.5867,0.5047,0.6625,0.5765,0.6936,0.6795,0.4379,0.2789,0.3525,0.6868,0.744,0.5646,0.6178,0.6546,0.619,0.7332,0.6823,0.37,0.2925,0.3587,0.7016,0.7457,0.6608,0.4662,0.6637,0.6246,0.7202,0.74,0.4832,0.3106,0.3191,0.6976,0.74,0.5714,0.6371,0.6495,0.6116,0.7214,0.6676,0.3909,0.1963,0.3553,0.7349,0.7876,0.6365,0.5556,0.6653,0.6354,0.6953,0.7349,0.5165,0.3694,0.404,0.7016,0.7519,0.6467,0.5279,0.6653,0.5907,0.6772,0.6993,0.4419,0.3474,0.3638,0.7089,0.7451,0.5861,0.5901,0.6489,0.6376,0.6987,0.6897,0.4294,0.1907,0.3757,0.697,0.7627,0.5935,0.5267,0.6557,0.6076,0.6761,0.74,0.4877,0.2818,0.3615,0.688,0.7802,0.5958,0.6088,0.6535,0.5946,0.7146,0.6818,0.404,0.3168,0.3604,0.6919,0.8023,0.6184,0.5454,0.6721,0.6207,0.6789,0.705,0.4266,0.2642,0.344,0.5852,0.8023
20,color,abstract,0.6914,0.6199,0.5185,0.7752,0.7466,0.4776,0.6251,0.7927,0.7109,0.5588,0.3886,0.6979,0.6056,0.5517,0.7784,0.7018,0.4646,0.5763,0.7706,0.692,0.5387,0.3977,0.694,0.5965,0.5562,0.7739,0.7297,0.5666,0.6043,0.7869,0.6745,0.5517,0.3762,0.6478,0.6179,0.5822,0.7739,0.731,0.4366,0.6563,0.8538,0.666,0.5647,0.3366,0.6816,0.6257,0.5445,0.7739,0.7018,0.4646,0.5913,0.7797,0.7147,0.5621,0.3756,0.7018,0.6472,0.5088,0.794,0.6927,0.4646,0.6628,0.7706,0.6829,0.5367,0.4139,0.7102,0.6192,0.5614,0.7979,0.7063,0.4633,0.5984,0.7869,0.6797,0.525,0.4561,0.7115,0.6192,0.5205,0.7752,0.7212,0.4633,0.5783,0.7758,0.6719,0.5465,0.397,0.6972,0.6069,0.5789,0.8005,0.7297,0.4263,0.6335,0.783,0.6647,0.525,0.386,0.6881,0.5874,0.5289,0.7771,0.7271,0.4542,0.588,0.7615,0.7368,0.5315,0.4035,0.7173,0.6218,0.5569,0.7817,0.7297,0.4795,0.6127,0.7908,0.6829,0.5471,0.3561,0.6868,0.6576,0.5114,0.8376,0.7109,0.4646,0.6816,0.7914,0.6439,0.5322,0.473,0.7063,0.6205,0.5348,0.7713,0.6979,0.4763,0.601,0.7706,0.6907,0.5302,0.3762,0.7135,0.6186,0.729,0.8057,0.7044,0.4581,0.6212,0.7713,0.6212,0.5348,0.371,0.6236,0.8538
21,flying thing,abstract,0.469,0.2855,0.3215,0.4541,0.3777,0.455,0.354,0.6632,0.5121,0.1142,0.3171,0.4523,0.3935,0.3988,0.6227,0.404,0.5033,0.4497,0.6684,0.5586,0.3215,0.3426,0.4998,0.2442,0.1625,0.4392,0.2916,0.4365,0.3522,0.6491,0.5156,0.267,0.2161,0.4638,0.1976,0.1563,0.462,0.3364,0.4761,0.5191,0.7475,0.5955,0.1072,0.2292,0.4638,0.3847,0.3505,0.592,0.5147,0.5507,0.5727,0.7255,0.5358,0.2565,0.2767,0.4857,0.3768,0.3311,0.5393,0.5051,0.534,0.6131,0.7097,0.5279,0.1098,0.3276,0.4304,0.2995,0.1915,0.4796,0.2855,0.4805,0.3303,0.6798,0.513,0.0694,0.231,0.5173,0.3206,0.3654,0.5296,0.4005,0.4664,0.3768,0.6711,0.549,0.1871,0.2389,0.4076,0.2714,0.0887,0.5042,0.3505,0.4163,0.3724,0.6473,0.5086,0.1467,0.2266,0.4646,0.3311,0.3083,0.4805,0.4076,0.4541,0.4989,0.6913,0.5279,0.2591,0.2275,0.5437,0.3048,0.3074,0.5077,0.3891,0.4409,0.3329,0.6377,0.5033,0.1783,0.2705,0.4453,0.3496,0.2345,0.5384,0.4093,0.4734,0.4726,0.7194,0.5411,0.1186,0.2143,0.4401,0.2635,0.2336,0.4796,0.3373,0.4708,0.4251,0.6719,0.5525,0.0949,0.2451,0.4523,0.3452,0.2767,0.5384,0.4418,0.5323,0.5182,0.6798,0.5402,0.1388,0.2635,0.4102,0.7475
22,green thing,abstract,0.2932,0.0885,0.2765,0.1705,0.0944,0.1619,0.2944,0.2074,0.4668,0.3596,-0.0179,0.294,0.1305,0.3355,0.2959,0.1884,0.1313,0.3752,0.3464,0.5608,0.4967,0.0544,0.2528,0.075,0.3056,0.2117,0.0687,0.2051,0.3064,0.2715,0.4921,0.3336,-0.014,0.4917,0.1029,0.3328,0.3363,0.2159,0.1499,0.3895,0.2198,0.5589,0.5317,0.1938,0.3581,0.1021,0.3251,0.2983,0.2672,0.0804,0.4222,0.2629,0.5282,0.4758,0.0785,0.339,0.1192,0.3359,0.3278,0.2528,0.1437,0.3557,0.3002,0.5569,0.5115,0.1282,0.4548,0.2719,0.4528,0.3798,0.3476,0.3891,0.4307,0.4672,0.5829,0.5204,0.1759,0.3103,0.1981,0.3449,0.3352,0.2291,0.3041,0.3849,0.3923,0.5857,0.4462,0.1946,0.3453,0.1103,0.3895,0.2765,0.2598,0.2074,0.3965,0.3157,0.5631,0.5057,0.0979,0.3359,0.1588,0.3522,0.3297,0.2439,0.1666,0.3686,0.282,0.5534,0.5029,0.1033,0.4773,0.2338,0.3359,0.3655,0.3639,0.2521,0.3724,0.3383,0.5837,0.4851,0.2963,0.3371,0.1919,0.3227,0.2882,0.2668,0.2089,0.3643,0.3204,0.5752,0.4563,0.0835,0.3402,0.1192,0.3402,0.3581,0.2482,0.2086,0.3713,0.2148,0.5492,0.5088,0.1689,0.3313,0.1103,0.3064,0.3231,0.2051,0.1076,0.3752,0.2548,0.5286,0.4971,0.0948,0.3075,0.5857
23,flower,plant,0.4894,0.4977,0.5618,0.5807,0.4178,0.4306,0.7805,0.7119,0.598,0.1003,0.2278,0.4585,0.5272,0.6109,0.5453,0.4035,0.4103,0.7956,0.6727,0.724,0.1652,0.1991,0.4532,0.4465,0.5701,0.5558,0.368,0.414,0.7866,0.6765,0.5988,0.0626,0.1795,0.4223,0.4744,0.6433,0.5121,0.3974,0.402,0.7685,0.6275,0.5415,0.0551,0.0641,0.4502,0.4819,0.6048,0.5166,0.4118,0.4367,0.8092,0.6644,0.6644,0.1576,0.1863,0.4593,0.54,0.5641,0.5716,0.3793,0.5211,0.8009,0.6848,0.6787,0.2179,0.221,0.4374,0.4615,0.6048,0.5166,0.4095,0.3409,0.8085,0.6787,0.5181,-0.0671,-0.0452,0.5513,0.5468,0.6086,0.5596,0.5113,0.5091,0.7828,0.7036,0.7293,0.3364,0.4683,0.4457,0.4525,0.5777,0.5377,0.3816,0.4306,0.7979,0.6795,0.6448,0.0588,0.224,0.4155,0.451,0.6048,0.5392,0.402,0.3296,0.779,0.6591,0.5845,0.141,0.2179,0.4751,0.5038,0.4736,0.4653,0.3484,0.3107,0.7262,0.638,0.4811,0.049,0.1757,0.4532,0.448,0.5535,0.5377,0.3273,0.414,0.7692,0.6772,0.6327,-0.0445,0.0686,0.448,0.4487,0.6297,0.503,0.3462,0.3793,0.8062,0.6433,0.5799,-0.0822,-0.009,0.3989,0.4502,0.5309,0.5747,0.2768,0.4133,0.764,0.6848,0.635,0.0106,0.0882,0.4694,0.8092
24,fruit,plant,0.6311,0.5337,0.3745,0.6268,0.3602,0.5776,0.5942,0.6981,0.4237,0.0726,0.696,0.6773,0.4941,0.4284,0.5946,0.4498,0.5489,0.5868,0.6816,0.3619,0.2662,0.6603,0.6855,0.5868,0.4084,0.6377,0.492,0.5559,0.6185,0.7455,0.4732,0.4228,0.6851,0.6298,0.5189,0.3654,0.6372,0.3558,0.5781,0.605,0.6851,0.3536,0.0209,0.7273,0.6311,0.475,0.3488,0.5798,0.4445,0.6164,0.6042,0.7016,0.4128,0.2584,0.6616,0.6773,0.4785,0.3393,0.5959,0.4619,0.5428,0.5833,0.6768,0.415,0.1792,0.6581,0.6525,0.5115,0.4602,0.6177,0.4754,0.5737,0.5585,0.7447,0.435,0.3963,0.6977,0.696,0.5368,0.4611,0.5833,0.411,0.545,0.612,0.7281,0.478,0.2784,0.692,0.6651,0.5407,0.4515,0.6181,0.5133,0.5472,0.5837,0.7273,0.4598,0.3689,0.7064,0.6746,0.5742,0.4867,0.572,0.4715,0.5485,0.5681,0.7255,0.3945,0.361,0.6694,0.6372,0.5207,0.3658,0.5998,0.3689,0.6151,0.5942,0.6899,0.3715,0.2536,0.689,0.6738,0.5272,0.4167,0.6111,0.4789,0.5498,0.5916,0.6786,0.3902,0.2719,0.6833,0.6498,0.5102,0.3797,0.6411,0.358,0.5994,0.6137,0.6903,0.4058,0.0874,0.7234,0.6773,0.4872,0.4545,0.6055,0.4472,0.5685,0.5972,0.716,0.495,0.3132,0.6773,0.5332,0.7455
25,tree,plant,0.5703,0.3863,0.3194,0.2265,0.2759,0.2632,0.0436,0.4701,0.3685,0.282,0.3637,0.5493,0.4155,0.2687,0.2416,0.2899,0.2937,0.1321,0.491,0.374,0.2704,0.3479,0.5733,0.4097,0.3373,0.2419,0.3671,0.3524,0.1486,0.5507,0.3963,0.2549,0.3949,0.5459,0.4406,0.3582,0.2642,0.4135,0.3489,0.2745,0.4368,0.4001,0.339,0.374,0.5744,0.4114,0.3431,0.293,0.3915,0.3881,0.2676,0.5939,0.4038,0.2639,0.3428,0.5637,0.4014,0.3411,0.2402,0.3548,0.4141,0.1774,0.5514,0.3664,0.2553,0.3369,0.5545,0.4093,0.3263,0.2577,0.3558,0.3925,0.2474,0.5703,0.3802,0.2601,0.3863,0.4865,0.3963,0.282,0.2035,0.3098,0.3009,0.0995,0.48,0.352,0.2419,0.3325,0.5572,0.4138,0.2604,0.1671,0.2965,0.3037,0.0453,0.5061,0.3664,0.2731,0.3383,0.5709,0.4049,0.2436,0.2378,0.3369,0.3887,0.1856,0.5284,0.3884,0.2542,0.3342,0.5366,0.4076,0.3181,0.2289,0.2951,0.2944,0.1125,0.4769,0.3733,0.2748,0.396,0.5771,0.4131,0.2618,0.2446,0.2975,0.3428,0.1585,0.4725,0.373,0.2453,0.2968,0.596,0.399,0.2319,0.2745,0.3057,0.363,0.1829,0.4773,0.3486,0.2302,0.326,0.5215,0.4172,0.2577,0.1486,0.2875,0.2772,0.0285,0.4581,0.3417,0.2666,0.3411,0.3458,0.596
26,vegetable,plant,0.7134,0.6749,0.4323,0.681,0.4647,0.6237,0.6914,0.6857,0.343,0.1197,0.6033,0.7014,0.7034,0.4262,0.6691,0.4862,0.6364,0.6995,0.7711,0.5005,0.2868,0.6907,0.7103,0.7014,0.3981,0.6864,0.4616,0.6595,0.6972,0.8012,0.4758,0.2295,0.6064,0.6957,0.6961,0.4393,0.7064,0.4901,0.6372,0.6591,0.7496,0.3958,0.3134,0.6002,0.7145,0.6864,0.4504,0.7064,0.4878,0.6391,0.7138,0.7442,0.4393,0.3303,0.681,0.7134,0.6853,0.4027,0.7319,0.477,0.6244,0.6799,0.763,0.4705,0.2995,0.7022,0.7442,0.7365,0.3935,0.6876,0.5063,0.703,0.7022,0.8385,0.4566,0.1155,0.6491,0.6953,0.6899,0.4008,0.6857,0.4978,0.6406,0.6768,0.7449,0.4697,0.293,0.6121,0.7118,0.6706,0.462,0.6934,0.4882,0.6202,0.6826,0.7157,0.3927,0.1436,0.5863,0.7095,0.6853,0.39,0.6699,0.4647,0.6244,0.6864,0.7299,0.4385,0.2179,0.6776,0.7068,0.6699,0.4493,0.656,0.4443,0.6379,0.666,0.7218,0.4204,0.129,0.6006,0.7188,0.693,0.4269,0.6733,0.4882,0.6391,0.7091,0.7369,0.4912,0.3242,0.6699,0.7057,0.6668,0.509,0.6914,0.5082,0.703,0.6398,0.6795,0.4362,0.1013,0.5906,0.723,0.6987,0.4651,0.7111,0.4805,0.6352,0.6903,0.7492,0.5086,0.3453,0.6402,0.5812,0.8385
27,model_avg,all,0.4965,0.4698,0.4134,0.4595,0.4384,0.4536,0.4835,0.4905,0.4316,0.3044,0.3566,0.4504,0.4414,0.3828,0.4548,0.4063,0.4085,0.4592,0.4624,0.4117,0.2573,0.3447,0.4498,0.4188,0.3567,0.4388,0.3986,0.4107,0.4492,0.4704,0.3964,0.2331,0.3255,0.4687,0.4241,0.3922,0.4432,0.4173,0.4114,0.4736,0.4591,0.3913,0.2366,0.3239,0.4542,0.4469,0.3928,0.4505,0.4325,0.434,0.4863,0.4777,0.407,0.2681,0.3669,0.465,0.4514,0.3911,0.4766,0.4275,0.444,0.4792,0.4744,0.4061,0.2806,0.3592,0.4707,0.4598,0.3871,0.4422,0.4331,0.435,0.4609,0.4785,0.4091,0.2511,0.3297,0.4673,0.4526,0.3896,0.4619,0.4137,0.4279,0.4527,0.4792,0.4126,0.2748,0.3496,0.4803,0.4371,0.3858,0.4575,0.4306,0.431,0.4523,0.4713,0.4166,0.271,0.344,0.4713,0.4521,0.3862,0.472,0.4242,0.4271,0.4685,0.4595,0.4185,0.2794,0.3617,0.4762,0.4494,0.3878,0.4532,0.4191,0.4356,0.4638,0.4706,0.3966,0.2645,0.361,0.4682,0.459,0.388,0.4671,0.4229,0.4319,0.4661,0.4626,0.4185,0.2618,0.3408,0.4829,0.4595,0.4244,0.4807,0.4287,0.4589,0.5005,0.4908,0.4171,0.2881,0.3823,0.4563,0.4558,0.3981,0.4662,0.415,0.4266,0.4628,0.4644,0.4208,0.2777,0.3457,0.4172,0.7008
28,model_max,all,0.7946,0.7578,0.6513,0.7752,0.8656,0.7976,0.7805,0.8553,0.798,0.711,0.7122,0.7737,0.7962,0.6957,0.7786,0.8523,0.8213,0.7956,0.8124,0.7598,0.6581,0.77,0.8032,0.7779,0.6738,0.7739,0.7592,0.6928,0.8065,0.8124,0.7725,0.6937,0.7958,0.7589,0.7825,0.6645,0.7739,0.8006,0.77,0.7798,0.8538,0.7361,0.6003,0.7273,0.7688,0.8257,0.6843,0.7739,0.8538,0.7844,0.8092,0.8287,0.7428,0.6741,0.77,0.7761,0.8257,0.6972,0.794,0.8316,0.8567,0.8009,0.8653,0.7225,0.6876,0.7897,0.8094,0.7621,0.6608,0.7979,0.7755,0.703,0.8085,0.8385,0.7646,0.6937,0.7638,0.7884,0.7932,0.6736,0.7752,0.8183,0.8375,0.8168,0.8124,0.7588,0.7085,0.7688,0.8217,0.8095,0.6691,0.8005,0.8375,0.8095,0.8168,0.8021,0.7252,0.6777,0.7651,0.7884,0.8257,0.7179,0.7771,0.8671,0.8626,0.7844,0.8316,0.7368,0.6728,0.7884,0.8057,0.7681,0.6596,0.7817,0.8183,0.8124,0.8213,0.8597,0.7675,0.7134,0.7466,0.7934,0.8287,0.7297,0.8376,0.8346,0.8996,0.7844,0.8242,0.7762,0.6704,0.7688,0.7774,0.7917,0.7533,0.7713,0.7976,0.8021,0.8065,0.8242,0.7053,0.6802,0.7528,0.7835,0.8316,0.729,0.8057,0.8479,0.8626,0.777,0.8375,0.8098,0.7036,0.7675,0.6919,0.8996


==> results/nlp/all_models_all_categories_spearmanr_category_prototype_cosine.csv <==
category,supercategory,all-MiniLM-L12-v2 spearmanr statistic,all-mpnet-base-v2 spearmanr statistic,all-roberta-large-v1 spearmanr statistic,glove-twitter-200 spearmanr statistic,sentence-t5-base spearmanr statistic,sentence-t5-large spearmanr statistic,sentence-t5-xl spearmanr statistic,sentence-t5-xxl spearmanr statistic,text-embedding-ada-002 spearmanr statistic,word2vec-google-news-300 spearmanr statistic,xlnet_base_cased spearmanr statistic,category_avg,category_max
color,abstract,0.712800670291871,0.6257311262452797,0.5289149914472042,0.330628554491084,0.4117878540033124,0.4541911290191593,0.4587832872946166,0.2014640296012463,0.6010397630081866,0.1209739093608571,0.0180996298632116,0.4058559040569117,0.712800670291871
flying thing,abstract,0.4637685184624381,0.231884259231219,0.0851998982781373,0.6357878378986938,0.26382528127862,0.4804571583313516,0.3168878848440568,0.2975473097127294,0.5129560886023937,0.3970593619435156,0.6842105910422523,0.3972349263295825,0.6842105910422523
green thing,abstract,0.3402102091727104,0.1165103456070926,0.349919404639968,0.610204875838364,0.6160840094786356,0.1184521847005441,0.6075902042008972,0.5158571072013208,0.5456567852598836,0.1147549467994535,0.383258620345307,0.39259079029492516,0.6160840094786356
flower,plant,0.3785839246388435,0.4366535704499809,0.604829297928989,-0.0501985447916993,0.073789065045834,0.4012084619678581,0.1079227822098933,0.1412198886591472,0.5377098371862459,0.2509927239584966,0.5767086405492686,0.3144926952548053,0.604829297928989
fruit,plant,0.6324489506518977,0.5041322790959761,0.3797303534519303,0.5838766751553021,0.491010568609747,0.5480644276625798,0.4799212458557,0.3021840450477803,0.3536320473727598,0.2953329694099493,-0.1496933642165084,0.40187638164519207,0.6324489506518977
tree,plant,0.4594299844604889,0.4017867899949459,0.3287034541547038,0.1177914997113508,0.5112363238367189,0.3129201985272337,0.2515703683804598,0.2301170626295919,0.4402155863053079,-0.1300614475979499,0.1718896083115522,0.2814181298831277,0.5112363238367189
vegetable,plant,0.7187683791091352,0.6675652755089665,0.4211744010419892,-0.0787827371427947,0.1893453882493922,0.6244468724772455,0.3813328051720318,0.0995164133589829,0.3353225807199019,0.2435102784413656,0.3495417046386714,0.35924921468862614,0.7187683791091352
instrument,man-made misc,0.5959175024725204,0.5855168737932974,0.4171807725777244,0.4443118146991563,0.6489404519410188,0.2211096615508899,0.7140042287267357,0.6919391218167968,0.3551622089719869,0.456619621200518,0.0148963852624107,0.4677816948193687,0.7140042287267357
toy,man-made misc,0.3838360295294208,0.3754055224208935,0.4180539701463848,0.3018708660529717,0.3635008997528338,0.3025064315412748,0.7677259666978937,0.625191381525102,0.5683153615513131,0.2409709380684098,0.3859649937587706,0.43030385100411533,0.7677259666978937
fabric,man-made misc,0.7589227560808872,0.6482208953883752,0.1746629357592966,0.1843662949946685,0.3701609745562344,0.0787213231591195,0.5919965762291833,0.673336296842598,0.2410840521748037,-0.0729702388610477,0.2187090172294452,0.3515646257775968,0.7589227560808872
footwear,man-made misc,0.5271914494474023,0.5064766577205888,0.3604373760465539,0.6962562988753879,0.2816968015250646,0.5737997308327325,0.2480716047534978,0.517073178926032,0.4194745324679723,0.3203953540279433,0.12583117325566,0.4160640143526215,0.6962562988753879
clothing,man-made misc,0.2459142308717094,0.4062930770923895,0.5150452090058412,0.6895231605855279,0.4773823192797684,0.6066902639890868,0.6787298620082515,0.6868145625766992,0.4212617694063196,0.3990759745064843,0.174274666216013,0.4819095541398264,0.6895231605855279
furniture,man-made misc,0.4660267829052547,0.6223128000156438,0.5990963989231586,0.6099719849110953,-0.0182425597152619,0.5849400567935943,0.1898002489524062,0.2689807209080112,0.4462079039238647,-0.1438145330278191,-0.3973946448126628,0.29344410543429866,0.6223128000156438
bird,animal,0.1579521029552547,0.1154522786431416,0.3523804330760237,0.6211604405524279,0.5096308991768304,0.4173014245449208,0.6003334535757796,0.6394856353307217,0.3997325995340079,0.6371507093191241,0.0188752150104418,0.40631410833806125,0.6394856353307217
fish,animal,0.6154574128496076,0.753457873788859,0.5107249201724973,0.2858641258300256,0.3521475043453926,0.3859700391894686,0.4159512333557076,0.0134969426752589,0.2800053995396864,0.1108241357384519,0.2568825107186563,0.3618892816548738,0.753457873788859
four-legged animal,animal,0.709375817516904,0.6359083648040265,0.6618142434465838,0.5410113079177606,0.1289172062336641,0.5523214282463998,0.2632059627270643,0.5299929589606193,0.739531879374256,0.3537499122353286,0.5977900477395643,0.519419920836561,0.739531879374256
snake,animal,0.1514763105995137,0.1488342819262664,0.1814193022296502,0.4263890249424749,0.7766225902359215,0.2245724372260233,0.7926227386876917,0.7643147837345599,-0.1144879091740511,-0.0390715042775972,0.6721949915350964,0.36226245887868636,0.7926227386876917
insect,animal,0.6794921384317033,0.7451216871894697,0.5635088841615123,0.5746632481569696,0.4709886516791648,0.6195203093944339,0.199786814107627,0.1848904288452162,0.4090531357919412,0.0098039661759063,0.5009929672417435,0.4507111119250626,0.7451216871894697
carpenters tool,man-made tool,0.3226996294175549,0.347239525190753,0.0404908280257768,0.5972162374450175,0.1652893443974692,0.4564420613814846,0.2675621262434033,0.2871902358906028,0.1521473537938281,0.1296215868598799,0.4009076091092592,0.28789150343227543,0.5972162374450175
gardeners tool,man-made tool,0.2291861444154029,0.0823637706492854,0.0662491198700774,0.252532090039522,0.5792400319208609,0.0984784214284934,0.1164988378807124,0.4080713483307638,0.5783369112982434,0.2703740311836186,0.1611571107875325,0.2584079834367739,0.5792400319208609
kitchen utensil,man-made tool,0.5193894343574625,0.765545564384696,0.566159099062637,0.6698751899570945,0.2530909180192492,0.6547753058724409,0.258946491957998,0.3070923221210428,0.3716957563411225,0.2429260027947853,0.1783278300520403,0.43525671953823347,0.765545564384696
weapon,man-made tool,0.4429483970675679,0.3986973702586417,0.3172053802936886,0.1394628843353647,0.6939572615056685,0.5104202597267228,0.6010397630081866,0.7816765782690254,0.3233391859899754,0.0888430226136397,0.4066370790797706,0.42765701655893196,0.7816765782690254
earth formation,environment,0.1435951179453014,-0.0702479713689244,0.1373967675303963,0.2668409135815202,0.3012738671072278,-0.0609504457465667,0.3328944479114849,0.6798424872915287,-0.0609504457465667,0.1880903025001447,0.2496446372979237,0.19158451620940636,0.6798424872915287
dwelling,environment,0.5733825484519982,0.0950213984948828,0.4627411940401484,0.3025379868353494,-0.2295253808459724,0.2746508915400037,0.3860376117781668,0.2299137486646627,0.3970072128895788,0.2238130483255057,0.4306353669488246,0.2860196024657408,0.5733825484519982
weather,environment,0.178920314795099,0.0396877789181856,0.1977882752644004,0.7738793056678381,0.5768796962754232,0.3077429414475704,0.7109519497807988,0.6100902544831768,0.1587511156727424,0.5445095366495788,-0.1959132072343404,0.35484436015640664,0.7738793056678381
ship,vehicle,0.0143611640311636,0.1486574547009643,0.233271880614307,0.5076859918016842,0.4536539388172145,-0.1412828029011776,0.6173007934590407,0.6328368872541508,0.0329918633148354,0.1080369844145452,-0.1708511875366608,0.22151481527000613,0.6328368872541508
vehicle,vehicle,0.1566087270197686,0.4672160356089763,-0.0104405818013179,0.3231220251503368,0.5306248683529928,0.7497642806071421,0.7432413959141231,0.4212617694063196,0.2394808450677295,0.5211896126823943,0.397737696350947,0.4127096976690375,0.7497642806071421
model_avg,all,0.42883943140551406,0.4000535142871805,0.3505058596069727,0.42066108716638867,0.37938180648381575,0.38360127601889,0.4481744698412374,0.43486657407643287,0.35869160817178775,0.21787782242390674,0.23930798846459964,0.3692692216315205,0.6863973025549936
model_max,all,0.7589227560808872,0.765545564384696,0.6618142434465838,0.7738793056678381,0.7766225902359215,0.7497642806071421,0.7926227386876917,0.7816765782690254,0.739531879374256,0.6371507093191241,0.6842105910422523,0.519419920836561,0.7926227386876917


==> results/nlp/all_models_supercategories_spearmanr_category_prototype_cosine.csv <==
supercategory,all-MiniLM-L12-v2 spearmanr statistic,all-mpnet-base-v2 spearmanr statistic,all-roberta-large-v1 spearmanr statistic,glove-twitter-200 spearmanr statistic,sentence-t5-base spearmanr statistic,sentence-t5-large spearmanr statistic,sentence-t5-xl spearmanr statistic,sentence-t5-xxl spearmanr statistic,text-embedding-ada-002 spearmanr statistic,word2vec-google-news-300 spearmanr statistic,xlnet_base_cased spearmanr statistic,supercat_avg,supercat_max
abstract,0.5055931326423398,0.32470857702786377,0.3213447647884365,0.525540422742714,0.43056571492018936,0.351033490683685,0.46108712544652347,0.3382894821717655,0.5532175456234879,0.21092940603460875,0.36185628041692364,0.3985605402271398,0.5532175456234879
all,0.428839431405514,0.4000535142871805,0.3505058596069727,0.4206610871663886,0.3793818064838157,0.38360127601889,0.4481744698412374,0.4348665740764328,0.3586916081717877,0.2178778224239067,0.2393079884645996,0.36926922163152054,0.4481744698412374
animal,0.4627507564705967,0.47975489727035264,0.45396955661725347,0.4898176294799317,0.4476613703341947,0.43993712772024934,0.454380040490774,0.4264361499092752,0.342767021013168,0.21449144383824276,0.4093471464491005,0.420119376326649,0.4898176294799317
environment,0.2986326603974662,0.021487068681381328,0.26597541227831506,0.4477527353615692,0.21620939417889287,0.17381446241366913,0.47662800315681686,0.5066154968131228,0.16493596093858484,0.31880429582507636,0.16145559900413597,0.2774828262771846,0.5066154968131228
man-made misc,0.4963014585511991,0.5240376377385314,0.4140794437431599,0.48771673668646787,0.35390648122327634,0.39462791131111635,0.5317214145613282,0.5772225437658732,0.40858430474937674,0.20004618598574808,0.08704693181827279,0.40684464092130457,0.5772225437658732
man-made tool,0.37855590131449707,0.398461557620844,0.24752610681304493,0.41477160044424966,0.422894388960812,0.4300290121022854,0.31101180477257506,0.4460076211528587,0.3563798018557924,0.18294116086298087,0.28675740725715065,0.3523033057415537,0.4460076211528587
plant,0.5473078097150913,0.5025344787624674,0.433609376644403,0.14317172323303973,0.31634533643542306,0.4716599901587293,0.30518680040452123,0.19325935242387557,0.4167200128960538,0.16494363105296542,0.23711164732074597,0.3392591053679378,0.5473078097150913
vehicle,0.08548494552546611,0.30793674515497027,0.11141564940649455,0.41540400847601044,0.49213940358510366,0.30424073885298225,0.6802710946865819,0.5270493283302352,0.13623635419128244,0.31461329854846976,0.11344325440714312,0.3171122564695218,0.6802710946865819
model_avg,0.4004332620027713,0.36987180956794896,0.32480327123726005,0.41810449294879637,0.3823879870152135,0.3686180011577008,0.45855759417004477,0.43121831858042986,0.3421915761799418,0.22808090557149982,0.23704078189225902,0.3601189091203515,0.5310792763847731
model_max,0.5473078097150913,0.5240376377385314,0.45396955661725347,0.525540422742714,0.49213940358510366,0.4716599901587293,0.6802710946865819,0.5772225437658732,0.5532175456234879,0.31880429582507636,0.4093471464491005,0.420119376326649,0.6802710946865819

